Retroactive Parametrized Monitoring

In online monitoring, we first synthesize a monitor from a formal specification, which later runs in tandem with the system under study, incrementally receiving its progress and evolving with the system. In offline monitoring the trace is logged as the system progresses to later do post-mortem analysis after the system has finished executing. In this paper we propose retroactive dynamic parametrization, a technique that allows a monitor to revisit the past log as it progresses, while still executing in an online manner. This feature allows new monitors to be incorporated into a running system and to revisit the past for particular behaviors based on new information discovered. Retroactive parametrization also allows a monitor to lazily ignore events and revisit and process them later, when it discovers that it should have followed those events. We showcase the use of retroactive dynamic parametrization to monitor denial of service attacks on a network using network logs.

==> README.txt <==
TACAS 2023
Submission deadline: October 13, 2022
TACAS artifact submission deadline: November 10, 2022
Rebuttal (ESOP, FoSSaCS, partially TACAS): Tuesday 6 December – Thursday 8 December, 2022
Paper notification: December 22, 2022
ESOP, FASE, FoSSaCS artifact submission deadline: January 5, 2023
Artifact notification TACAS: January 19, 2023
Paper final version: January 26, 2023
Artifact notification ESOP, FASE, FoSSaCS: February 9, 2023


From TACAS 2022:
The length of research, case study, and regular tool papers is limited to 16 pp
llncs.cls (excluding the bibliography).


==> backlog.txt <==
%%%%%%% From src/implementation.tex
\section{Implementation}
%
Technical issue: what happens with the events between the last log and
the end of the installation phase?
%

As soon as the installation phase starts, a bufferer program receives
the events online and saves them until the monitor is installed and
ready to be executed.
%

We need the events to have a unique identifier, like a timestamp, so
the bufferer can report the first identifier saved and as soon as it
is witnessed in the log, it can transition to online monitoring,
consuming the events in the buffer.
%
Once the installation phase is finished, the bufferer will simply pass
on the events to the monitor in real time.
%

The size of the bufferer is related to the logging rate.

\subsection{Oblivious Implementation}

If the specification is not aware of the offline/online monitoring capabilities,
we can just give the input to the spec.
%
Assuming we have a step function
\( step : \mathcal{I} -> \mathcal{D}(\mathcal{O})\), where \( \mathcal{D}\)
represents possibly delayed values, we can just retrieve values and give them to
function \(step\).

\begin{verbatim}
  getBlockchain >>= \(blockchain :: Stream Block) -> forM spec blockchain
\end{verbatim}

\subsection{Offline/Online}
%
Domain specific specification with online/offline aware instructions.
%
For example, asking the environment to create a new input on-the-fly,
partial information about current events??

Can offline and online monitors interact?




%%%%%%% From src/mainidea.tex


==> examples.txt <==
* Introductory example: static parameterization
We want to check the active times of a wallet to calculate where on
earth they are:
=-=-=-=-=-=-=--=-=-=-=-=-
type Addr = String
input Addr initiator
input Time timestamp

output (Map Bucket Int) buckets <Addr addr> = let
  bucket = bucketfromtime timestamp[now]
  oldbucket = (buckets addr)[-1|emptyBucket]
  in
  if initiator[now] /= addr
  then oldbucket
  else adjust (+1) thisbucket oldbucket
=-=-=-=-=-=-=--=-=-=-=-=-
We can specify the address as a parameter:
$ HLola tz1LxqBcvRbZhp34C5ab62CMy49wFbsQSzD7

* Dynamic parameterization (Juster)
Juster is a betting platform, where any user can bet on an event.
"Current version of the platform support events that represents
certain crypto pairs price changes in a certain time interval (“XTZUSD
price will rise by 10% or more in the following day” or “the ETHUSD
price will decrease in the next hour”)."

We will write a specification which asseses that there are not too
many events open at the same time:
=-=-=-=-=-=-=--=-=-=-=-=-
type EventId = Int
data Operation = NewEvent | Close | Bet | Withdraw
input EventId eventId
input Operation operation

output (Set EventId) open_events = let
  addedev = if operation[now] == NewEvent then {eventId} else {}
  removedev = if operation[now] == Close then {eventId} else {}
  open_events[-1|{}] U addedev \ removedev

output Bool not_too_many_events =
  size open_events[now] < 10
=-=-=-=-=-=-=--=-=-=-=-=-

We can use dynamic parameterization to check check that the events do
not remain open for too long:
=-=-=-=-=-=-=--=-=-=-=-=-
type EventId = Int
data Operation = NewEvent | Close | Bet | Withdraw
input EventId eventId
input Operation operation
input Time timestamp

output (Set EventId) open_events = let
  addedev = if operation[now] == NewEvent then {eventId} else {}
  removedev = if operation[now] == Close then {eventId} else {}
  open_events[-1|{}] U addedev \ removedev

output Int uptime <EventId ev> =
  opentime = (uptime ev) [-1|timestamp[now]]
  in timestamp[now] - opentime

output Bool acceptable_uptimes = let
  uptimes = elems (uptime `hotOver` open_events)
  in all (<30min) uptimes
=-=-=-=-=-=-=--=-=-=-=-=-

* Retroactive parameterization
We can use retroactive dynamic parameterization to check that
Withdraw events are preceded by an event creation, at least one bet
and the bet was won:
=-=-=-=-=-=-=--=-=-=-=-=-
type EventId = Int
data Operation = NewEvent | Close | Bet | Withdraw
data State = Idle | Fault | Open | Closed
data BetResult = AboveEqWin | BelowWin
input EventId eventId
input Operation operation
input Time timestamp

output (Set EventId) check_event =
  if operation[now] == Withdraw then {eventId} else {}

output Bool acceptable_uptimes =
  and.elems $ correctwithdraw `over` check_event

output Bool correctwithdraw <EventId ev> = (state ev) [now] == Closed

output State state <EventId ev> = let
  prevstate = (state ev)[-1|Idle]
  irrelevant = eventId[now] /== ev
  faulty = prevstate == Fault
  in
  if faulty || irrelevant then prevstate else
  nextstate prevstate operation
  where
  nextstate Idle NewEvent = Open
  nextstate Open Bet = Open
  nextstate Open Close = Closed
  nextstate Closed Withdraw = Closed
  nextstate _ _ = Fault

=-=-=-=-=-=-=--=-=-=-=-=-


==> notasoffnline.txt <==
Detección de contratos/wallets maliciosos:
Es difícil o muy costoso perseguir el historial de transacciones de
una billetera para ver si algún derivado n-ésimo fue maligno (y si
lo fue lejanamente, más difícil determinar el grado de afinidad).
Es más fácil confiar en un servicio de KYC que certifique la bondad
de una dirección, whatever that means.

El acceso a la historia (parcial durante el proceso de instalación)
debería ser ocultada bajo monitores.
Por ejemplo, si durante la monitorización de un contrato se detecta a
un nuevo interactor y es necesario conocer su historial para comprobar
si alguna vez fue validado por un KYC service, deberá accederse a un
nuevo stream (o a la nueva instanciación de un stream), cuya
instalación requerirá una nueva pasada desde el principio de la
historia de los logs hasta el presente ("presente" en la instalación
del monitor, que puede no ser el "presente" del tiempo real), y cuyo
resultado se seguirá computando desde ese punto en adelante:

-- Add the new interacting address, if any
output (Set Address) interactors = maybe (add interactor[now]) interactors[-1|empty]
-- Dynamic parameterization and aggregation
-- output Bool ok = forall interactor in interactors[now]: (kyc_validated<interactor>[now])
output Bool ok = all <$> kyc_validated_spec `over` interactors[now]
-- Calculate if the address has been validated or is being validated right now
output Bool kyc_validated <Address wallet> = kyc_validated<wallet> [-1|False] || wallet belongsto validatingwallets[now]
output (Set String) validatingwallets = ...


We could also offer the theory of blockchain to simulate actions (it
might be computationally expensive). This would allow us to write
specifications that check if certain strategy is enabled, as in "at
any time, if the wallet 0xABC.. executes function f with arguments
args of contract 0xDEF.., the state of 0xDEF.. becomes s."

From [1]: "[Errors due to gas overflow during iteration] are hard to
catch during testing since the developers tend to use smaller datasets
as inputs and some test networks are often forgiving when it comes to
gas limits. It is strongly recommended to avoid loops of unknown
size."
This is a nice use case for ability check: that a loop is runnable.

[1]: https://medium.com/solidified/most-common-smart-contract-bugs-of-2020-c1edfe9340ac

-=-=-=-=-=-=
On SRV for the blockchain:
Static analysis is good, but it abstracts implementation details,
perhaps diverging from the real behavior of a system.
For example, a really bad formalization of the blockchain behavior
may not contemplate the gas limits (*), while a less bad
implementation may not contemplate the frame stack limit (see
"GovernMental" at [1]. I think this exploit also affects "Multi-player
Games", even though they don't say this in the survey).
(Also, apparently the frame stack limit can no longer happen because
an out-of-gas exception would be thrown earlier).
Checking invariants using monitors is easier and captures what actually happens in the blockchain.

For the DAO:
output Bool withdrawok = let
  withdrawcalled = funame operation[now] == "withdraw" -- this is the topmost operation, the one called by an external contract
  withdrawcaller = sender operation[now]
  withdrawamount = getWithdrawAmount operation[now]
  in
  if withdrawcalled then
    credit[now] == credit[-1|empty] // [(withdrawcaller, (credit[-1|empty] ! withdrawcaller) - withdrawamount)]

output (Map Address Int) credit = proj _credit contractState[now]

The second attack to the DAO involves underflow, but it would also be
detected by the previous stream.

In "king of ether" they say that an expensive fallback makes the
operation fail and results in stolen ether. I think this means that
"an expensive fallback operation" just has to consume 2300 gas units,
and not the totality of the gas available to fail ("note that
c.send(amount) is compiled in the same way of a call with empty
signature, but the actual number of gas units available to the callee
is always bound by 2300").
In any case, it is also subject to frame overflow (executed by the
current king).
The current king is the offender and also the damnified of the
"attack". The alternative is to render the contract unusable (DoS,
second attack). I prefer the first option, or keeping a record for
compensation to claim (passively) by the former kings.
Interestingly, if the calculation of compensation and claimPrice were
inlined, an attacker can force the failure of the compensation to the
current king, even if it is honest.

In any case, one invariant could be:
fallbackok = let
  oldkingaddr = states[-1|empty] _thisaddr "king"
  oldclaim = states[-1|empty] _thisaddr "claim"
  compensation = states[-1|empty] _thisaddr "compensation"
  claim = states[now] _thisaddr "claim"
  mybalance = balances[now] thisaddr
  myoldbalance = balances[-1|empty] thisaddr
  oldkingbalance = balances[now] oldkingaddr
  oldkingoldbalance = balances[-1|empty] oldkingaddr
  in
  mybalance[now] == myoldbalance - compensation + messagevalue
  && oldkingbalance == oldkingoldbalance + compensation
  && claim > oldclaim -- We can be more specifict wrt the new claim

In "GovernMental" I don't understand why the owner cannot just
participate in the game with a second account, but let's assume that
there is a list of participants who can invest and the owner does not
control any of those wallets, but he can reset the investment.
If a function had been called from resetInvestment, the attack would
not be possible.
After the first attack, the owner must wait that somebody else invests
again before he can claim the real jackpot of the second round and the
previous balance.
The second attack uses front running (although this means she has to
beat the rest of the network of miners every time, which is
impossible, right?).
We can write invariants wrt balances on this contract as well.

In "dynamiclibraries" they say that "When a user declares that an
interface is a library, direct calls to any of its functions are done
via delegatecall", and demonstrate how awful this is.
We can write invariants wrt balances on this contract as well.

All these invariants are denotational and functional, making them
agnostic from cost changes, semantics changes, etc.

The problem with SRV is that alarms trigger _after_ something bad has
happened. However, in many cases it is reasonable to freeze the
transactions to execute for some time and allow a management board
(DAO) to interceed if a dangerous action is detected, or let users
claim their corresponding ether by themselves, if we do not want to
break decentralization.
The wyvern protocol introduced a DAO for protocol upgradability.
From the same survey:
"The drawback is that if a contract contains a bug, there is no direct way to patch it. So, programmers have to anticipate ways to alter or terminate a contract in its implementation [36] — although it is debatable the coherency of this with the principles of Ethereum"

(*): Gas consumption and operation reversion is different for f() and
f.call(). See "Exception disorder" in [1]. "send" works as "call".
[1]: https://link.springer.com/chapter/10.1007/978-3-662-54455-6_8


---- Notes
You can make "send" over somebody else fail (and possibly ignored)
forcing the frame stack limit, and you can make "send" over yourself
fail with an "expensive" (>2300 gas) fallback operation.
Apparently the frame stack limit can no longer happen because
an out-of-gas exception would be thrown earlier.
However, if the very last thing an execution does is a send and there
is not enough gas for it (<2300), the exception is not propagated and
the function is correctly executed.


From
https://docs.soliditylang.org/en/develop/units-and-global-variables.html?highlight=transfer#special-variables-and-functions
:
There are some dangers in using send: The transfer fails if the call stack depth is at 1024 (this can always be forced by the caller) and it also fails if the recipient runs out of gas. So in order to make safe Ether transfers, always check the return value of send, use transfer or even better: Use a pattern where the recipient withdraws the money.


-=-=-=-=-=-=-=-=-=-=-=
In [1], a bug caused funds to be locked in the contract forever.
This is a good example in which checking ability of doing something
(unlocking funds) would have triggered an alarm the first time the
bug happened.
Alternatively, at least check the ability of an "unlock everything in
one week" function.

In [2]: "Curve pools have a kill_me() option which disables all methods except withdrawal. However, it works only for the first 2 months after deployment."

[1]: https://web.archive.org/web/20200809073208/https://medium.com/@molly.wintermute/post-mortem-hegic-unlock-function-bug-or-three-defi-development-mistakesthat-i-feel-sorry-about-5a23a7197bce
[2]: https://twitter.com/CurveFinance/status/1252112440566800384?s=20

-=-=-=-=-=-=-=-=-=-=-=
The previous examples do not use the feature of the blockchain history
as a theory.
Imagine we want to help users monitor their approvals.
We can have a specification that detects when a user signs up and
installs a new monitor for him that checks that all their approvals
are to trustable handlers.
We have a (dynamically parameterized) stream that checks if (and when)
a handler is verified:
  verified<handler> = verified handler [-1|False] || handler belongsto verifying[now]
And we have a stream that checks that the sets of approved handlers
have been validated:
  approvedhandlers = maybe (add approvedhandler[now]) approvedhandlers[-1|empty] // Add the new approved handler, if any
  ok = forall approvedhandlers[now] : verified<handler>[now]
This implementation allows that a handler be a approved _after_ it was
granted access by the user.
The following stream checks that all the handlers are granted access
_after_ it was verified.
  -- approvedhandlers_ok = fromMaybe True (\handler -> verified<handler>[now]) approvedhandler[now]
  ok = forall approvedhandlers[now] : neverusedunverified<handler>[now]
  neverusedunverified<handler> = _this[-1|True] && (verified<handler>[now] || not approved<handler>[now])

(In this context, previously and always past-ltl operators are very useful to drag values from the past)

It is easy to tweak these basic examples to express more complex
validity requirements, for example "the handler must be verified
before approval, unless it was approved before DD/MM/YYY or it belongs
to this special list of highly trusted contracts" or, even better,
only mark an approval to an unverified wallet as dangerous if more
than N tokens have been approved.

-=-=-=-=-=-=-=-=-=-=-=
On different levels of sequences:
Maybe we would like that some invariants (for example, withdrawon for
the DAO) are checked every time a function is invoked.
For this, we need a VM simulator. The successive status of the
contract are not stored in the blockchain.



-=-=-=-=-=-=-=-=-=-=-=
We could use filters to be able to compute sliding windows (Lola2.0 like)

